Linearly-Coupled Fountain Codes

Network-coded multiple access (NCMA) is a communication scheme for wireless multiple-access networks where physical-layer network coding (PNC) is employed. In NCMA, a user encodes and spreads its message into multiple packets. Time is slotted and multiple users transmit packets (one packet each) simultaneously in each timeslot. A sink node aims to decode the messages of all the users from the sequence of receptions over successive timeslots. For each timeslot, the NCMA receiver recovers multiple linear combinations of the packets transmitted in that timeslot, forming a system of linear equations. Different systems of linear equations are recovered in different timeslots. A message decoder then recovers the original messages of all the users by jointly solving multiple systems of linear equations obtained over different timeslots. We propose a low-complexity digital fountain approach for this coding problem, where each source node encodes its message into a sequence of packets using a fountain code. The aforementioned systems of linear equations recovered by the NCMA receiver effectively couple these fountain codes together. We refer to the coupling of the fountain codes as a linearly-coupled (LC) fountain code. The ordinary belief propagation (BP) decoding algorithm for conventional fountain codes is not optimal for LC fountain codes. We propose a batched BP decoding algorithm and analyze the convergence of the algorithm for general LC fountain codes. We demonstrate how to optimize the degree distributions and show by numerical results that the achievable rate region is nearly optimal. Our approach significantly reduces the decoding complexity compared with the previous NCMA schemes based on Reed-Solomon codes and random linear codes, and hence has the potential to increase throughput and decrease delay in computation-limited NCMA systems.

==> fAB.txt <==
max_x1   y_index  max_x2   
0.251000 0.000000 0.093000  
0.252000 0.030000 0.100000 
0.255000 0.060000 0.109000 
0.260000 0.090000 0.120000 
0.266000 0.120000 0.135000 
0.274000 0.150000 0.153000 
0.284000 0.180000 0.175000 
0.295000 0.210000 0.201000 
0.309000 0.240000 0.230000 
0.324000 0.270000 0.264000 
0.341000 0.300000 0.299000 
0.360000 0.330000 0.337000 
0.381000 0.360000 0.375000 
0.403000 0.390000 0.414000 
0.428000 0.420000 0.452000 
0.453000 0.450000 0.490000 
0.480000 0.480000 0.527000 
0.508000 0.510000 0.562000 
0.536000 0.540000 0.597000 
0.565000 0.570000 0.630000 
0.594000 0.600000 0.662000 
0.622000 0.630000 0.693000 
0.650000 0.660000 0.724000 
0.677000 0.690000 0.754000 
0.703000 0.720000 0.785000 
0.728000 0.750000 0.815000 
0.753000 0.780000 0.847000 
0.778000 0.810000 0.880000 
0.802000 0.840000 0.911000 
0.827000 0.870000 0.936000 
0.854000 0.900000 0.953000 
0.888000 0.930000 0.965000 
0.967000 0.960000 0.974000 
0.985000 0.990000 0.982000 


==> fAB2.txt <==
max_x1 y_index max_x2
0.326000 0.000000 0.010000 
0.329000 0.005000 0.010000 
0.334000 0.010000 0.010000 
0.341000 0.015000 0.010000 
0.352000 0.020000 0.010000 
0.372000 0.025000 0.010000 
0.815000 0.030000 0.010000 
0.816000 0.035000 0.010000 
0.817000 0.040000 0.010000 
0.819000 0.045000 0.010000 
0.820000 0.050000 0.010000 
0.822000 0.055000 0.010000 
0.823000 0.060000 0.010000 
0.825000 0.065000 0.010000 
0.827000 0.070000 0.010000 
0.829000 0.075000 0.010000 
0.830000 0.080000 0.010000 
0.832000 0.085000 0.010000 
0.834000 0.090000 0.010000 
0.836000 0.095000 0.010000 
0.839000 0.100000 0.010000 
0.841000 0.105000 0.010000 
0.843000 0.110000 0.010000 
0.845000 0.115000 0.010000 
0.847000 0.120000 0.010000 
0.849000 0.125000 0.010000 
0.851000 0.130000 0.010000 
0.854000 0.135000 0.010000 
0.856000 0.140000 0.010000 
0.858000 0.145000 0.010000 
0.860000 0.150000 0.010000 
0.862000 0.155000 0.010000 
0.864000 0.160000 0.010000 
0.867000 0.165000 0.010000 
0.869000 0.170000 0.010000 
0.871000 0.175000 0.011000 
0.873000 0.180000 0.011000 
0.875000 0.185000 0.011000 
0.877000 0.190000 0.011000 
0.879000 0.195000 0.011000 
0.881000 0.200000 0.011000 
0.884000 0.205000 0.011000 
0.886000 0.210000 0.011000 
0.888000 0.215000 0.011000 
0.890000 0.220000 0.011000 
0.892000 0.225000 0.011000 
0.894000 0.230000 0.011000 
0.896000 0.235000 0.011000 
0.897000 0.240000 0.011000 
0.899000 0.245000 0.011000 
0.901000 0.250000 0.011000 
0.903000 0.255000 0.011000 
0.905000 0.260000 0.012000 
0.907000 0.265000 0.012000 
0.908000 0.270000 0.012000 
0.910000 0.275000 0.012000 
0.912000 0.280000 0.012000 
0.914000 0.285000 0.012000 
0.915000 0.290000 0.012000 
0.917000 0.295000 0.012000 
0.919000 0.300000 0.012000 
0.920000 0.305000 0.012000 
0.922000 0.310000 0.012000 
0.924000 0.315000 0.012000 
0.925000 0.320000 0.013000 
0.927000 0.325000 0.013000 
0.928000 0.330000 0.013000 
0.930000 0.335000 0.013000 
0.931000 0.340000 0.013000 
0.933000 0.345000 0.013000 
0.934000 0.350000 0.013000 
0.935000 0.355000 0.013000 
0.937000 0.360000 0.014000 
0.938000 0.365000 0.014000 
0.939000 0.370000 0.014000 
0.941000 0.375000 0.014000 
0.942000 0.380000 0.014000 
0.943000 0.385000 0.014000 
0.945000 0.390000 0.014000 
0.946000 0.395000 0.015000 
0.947000 0.400000 0.015000 
0.948000 0.405000 0.015000 
0.949000 0.410000 0.015000 
0.950000 0.415000 0.015000 
0.952000 0.420000 0.015000 
0.953000 0.425000 0.016000 
0.954000 0.430000 0.016000 
0.955000 0.435000 0.016000 
0.956000 0.440000 0.016000 
0.957000 0.445000 0.016000 
0.958000 0.450000 0.017000 
0.959000 0.455000 0.017000 
0.960000 0.460000 0.017000 
0.961000 0.465000 0.017000 
0.962000 0.470000 0.017000 
0.963000 0.475000 0.018000 
0.964000 0.480000 0.018000 
0.965000 0.485000 0.018000 
0.965000 0.490000 0.018000 
0.966000 0.495000 0.019000 
0.967000 0.500000 0.019000 
0.968000 0.505000 0.019000 
0.969000 0.510000 0.020000 
0.970000 0.515000 0.020000 
0.970000 0.520000 0.020000 
0.971000 0.525000 0.021000 
0.972000 0.530000 0.021000 
0.973000 0.535000 0.021000 
0.973000 0.540000 0.022000 
0.974000 0.545000 0.022000 
0.975000 0.550000 0.022000 
0.975000 0.555000 0.023000 
0.976000 0.560000 0.023000 
0.977000 0.565000 0.024000 
0.977000 0.570000 0.024000 
0.978000 0.575000 0.025000 
0.979000 0.580000 0.025000 
0.979000 0.585000 0.026000 
0.980000 0.590000 0.026000 
0.980000 0.595000 0.027000 
0.981000 0.600000 0.028000 
0.981000 0.605000 0.028000 
0.982000 0.610000 0.029000 
0.982000 0.615000 0.030000 
0.983000 0.620000 0.030000 
0.983000 0.625000 0.031000 
0.984000 0.630000 0.032000 
0.984000 0.635000 0.033000 
0.985000 0.640000 0.034000 
0.985000 0.645000 0.034000 
0.986000 0.650000 0.035000 
0.986000 0.655000 0.036000 
0.987000 0.660000 0.037000 
0.987000 0.665000 0.039000 
0.988000 0.670000 0.040000 
0.988000 0.675000 0.041000 
0.988000 0.680000 0.042000 
0.989000 0.685000 0.044000 
0.989000 0.690000 0.045000 
0.989000 0.695000 0.047000 
0.990000 0.700000 0.049000 
0.990000 0.705000 0.050000 
0.990000 0.710000 0.052000 
0.991000 0.715000 0.054000 
0.991000 0.720000 0.057000 
0.991000 0.725000 0.059000 
0.992000 0.730000 0.062000 
0.992000 0.735000 0.064000 
0.992000 0.740000 0.067000 
0.993000 0.745000 0.070000 
0.993000 0.750000 0.074000 
0.993000 0.755000 0.077000 
0.993000 0.760000 0.081000 
0.994000 0.765000 0.085000 
0.994000 0.770000 0.090000 
0.994000 0.775000 0.095000 
0.994000 0.780000 0.100000 
0.995000 0.785000 0.105000 
0.995000 0.790000 0.111000 
0.995000 0.795000 0.118000 
0.995000 0.800000 0.124000 
0.995000 0.805000 0.132000 
0.996000 0.810000 0.139000 
0.996000 0.815000 0.147000 
0.996000 0.820000 0.156000 
0.996000 0.825000 0.165000 
0.996000 0.830000 0.174000 
0.996000 0.835000 0.184000 
0.997000 0.840000 0.194000 
0.997000 0.845000 0.204000 
0.997000 0.850000 0.215000 
0.997000 0.855000 0.226000 
0.997000 0.860000 0.238000 
0.997000 0.865000 0.249000 
0.997000 0.870000 0.261000 
0.997000 0.875000 0.273000 
0.998000 0.880000 0.286000 
0.998000 0.885000 0.299000 
0.998000 0.890000 0.312000 
0.998000 0.895000 0.325000 
0.998000 0.900000 0.339000 
0.998000 0.905000 0.352000 
0.998000 0.910000 0.367000 
0.998000 0.915000 0.381000 
0.998000 0.920000 0.396000 
0.998000 0.925000 0.411000 
0.999000 0.930000 0.427000 
0.999000 0.935000 0.444000 
0.999000 0.940000 0.461000 
0.999000 0.945000 0.479000 
0.999000 0.950000 0.498000 
0.999000 0.955000 0.519000 
0.999000 0.960000 0.541000 
0.999000 0.965000 0.567000 
0.999000 0.970000 0.597000 
0.999000 0.975000 0.638000 
0.999000 0.980000 0.744000 
0.999000 0.985000 0.983000 
0.999000 0.990000 0.985000 
0.999000 0.995000 0.986000 
0.999000 1.000000 0.988000 


==> xAB.txt <==
xA xB 
0.000000 0.000000 
0.251222 0.000000 
0.251222 0.243006 
0.310470 0.243006 
0.310470 0.312545 
0.348999 0.312545 
0.348999 0.361300 
0.382104 0.361300 
0.382104 0.403968 
0.414928 0.403968 
0.414928 0.446139 
0.450437 0.446139 
0.450437 0.490920 
0.490749 0.490920 
0.490749 0.540093 
0.536974 0.540093 
0.536974 0.593856 
0.588275 0.593856 
0.588275 0.650230 
0.641176 0.650230 
0.641176 0.705382 
0.690766 0.705382 
0.690766 0.755532 
0.733593 0.755532 
0.733593 0.798975 
0.769251 0.798975 
0.769251 0.836329 
0.799531 0.836329 
0.799531 0.869232 
0.826889 0.869232 
0.826889 0.898616 
0.853350 0.898616 
0.853350 0.923505 
0.879859 0.923505 
0.879859 0.942592 
0.908516 0.942592 
0.908516 0.957398 
0.962520 0.957398 
0.962520 0.975628 
0.980000 0.975628 
0.980000 0.980000 


==> xAB2.txt <==
xA xB 
0.000000 0.000000 
0.000282 0.000000 
0.000282 0.002028 
0.078231 0.002028 
0.078231 0.002370 
0.082766 0.002370 
0.082766 0.003918 
0.088913 0.003918 
0.088913 0.005590 
0.130163 0.005590 
0.130163 0.005590 
0.185058 0.005590 
0.185058 0.005590 
0.269212 0.005590 
0.269212 0.005983 
0.274965 0.005983 
0.274965 0.006387 
0.279001 0.006387 
0.279001 0.008819 
0.282293 0.008819 
0.282293 0.010301 
0.283949 0.010301 
0.283949 0.010529 
0.292634 0.010529 
0.292634 0.012568 
0.338099 0.012568 
0.338099 0.013487 
0.812186 0.013487 
0.812186 0.143157 
0.857611 0.143157 
0.857611 0.232572 
0.895079 0.232572 
0.895079 0.325762 
0.927354 0.325762 
0.927354 0.419200 
0.951885 0.419200 
0.951885 0.506028 
0.968569 0.506028 
0.968569 0.588340 
0.980000 0.588340 
0.980000 0.980000 

